Advancing ARA: the Next-Generation (ARA-Next) DAQ System

The Askaryan Radio Array (ARA) has been operating at the South Pole for over a decade, searching for ultra-high energy astrophysical and cosmogenic neutrinos using the Askaryan effect. ARA has consistently served as a testbed for innovative trigger designs and advancing electronic upgrades, with ongoing data acquisition (DAQ) improvements over the past 2-3 years and a long-term plan to transition to Radio Frequency System on Chip (RFSoC) technology. This upgrade enables real-time data processing and sophisticated triggers, enhancing efficiency by identifying double pulses from in-ice neutrino interactions, using templates for cosmic rays, searching for real-time coincidences with the IceCube detector observations, and filtering anthropogenic noise through directional analysis. In 2024, two of the five ARA stations received DAQ upgrades, improving the existing electronics, with RFSoC-based DAQ foreseen in the coming years. In this proceedings contribution, recent ARA activities are presented, with emphasis on the planned ARA-Next trigger strategies involving RFSoC technology and the 2024-2025 season upgrades of the existing ATRI-based DAQ system to its revised version.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

